Path Planning Under Uncertainty to Localize mmWave Sources

In this paper, we study a navigation problem where a mobile robot needs to locate a mmWave wireless signal. Using the directionality properties of the signal, we propose an estimation and path planning algorithm that can efficiently navigate in cluttered indoor environments. We formulate Extended Kalman filters for emitter location estimation in cases where the signal is received in line-of-sight or after reflections. We then propose to plan motion trajectories based on belief-space dynamics in order to minimize the uncertainty of the position estimates. The associated non-linear optimization problem is solved by a state-of-the-art constrained iLQR solver. In particular, we propose a method that can handle a large number of obstacles (~300) with reasonable computation times. We validate the approach in an extensive set of simulations. We show that our estimators can help increase navigation success rate and that planning to reduce estimation uncertainty can improve the overall task completion speed.

==> pins.txt <==
Navigation for Localization:  How to Plan Paths to Localize Wireless Sources

righetti 107817
garg 220431

rangan 265985
yuze jia 342090
	Mingsheng Yin <my1778@nyu.edu>, 342064
Akshaj kumar Veldanda <akv275@nyu.edu>, 342066
Amee Trivedi <amee.trivedi@ubc.ca>, 342067
jeffjunzhang <jeffjunzhang@gmail.com>, 342074
Yaqi Hu <yh2829@nyu.edu>,342083
Siddharth Garg <siddharth.garg@nyu.edu>,
Elza Erkip <elza@nyu.edu>,		342056
Sundeep Rangan <srangan@nyu.edu>,
Kai Pfeiffer <pfeifferkaimartin@gmail.com>


==> reviews/CommentsToAuthor__1_.txt <==
Comments to author (Associate Editor)
=====================================

- The article's main concept(s)
Multi-robot interaction and human-robot command and control
normally depend on wireless communications. Wireless
communications allow robots to exchange data while
exploring the environment. In cases where wireless
communication is systems implemented along the environment,
they can be used to localize the robots or the environment.
Wireless signal strengths can be used to identify the
distance and signal obstruction between robots, or even be
used as a way to do SLAM.
In this paper, the authors present the idea of using mmWave
and its directionality properties, so that the robot can
estimate the emitter location and then plan motion
trajectories based on belief-space dynamics.
Wireless communication does not contain the signal
direction information. New 5G networks use mmWave solutions
that have directional millimetre wave bands. 
The authors present the idea of robots that seek to
navigate towards a fixed mmWave emitter that it is in an
unknown position and estimate the source and create better
path planning under uncertainties. The work is based on the
work [8] and constrains the trajectory optimization
problem.
To evaluate the method the authors performed a series of
simulations based on the AI Habitat robotic simulator and
the Gibson map Springhill.
 
- Overall Comment
In overall, 
An interesting approach that uses new functionalities of 5G
wireless networks. Creates a solution for robot navigation
with the intent to search for a source of mmWave wireless
emitter.
The EKF creates an estimator to find the emitter location,
while a second step creates a trajectory optimization
algorithm aiming to minimize estimation uncertainty while
the robot is moving.
It is a follow-up from past work but is still a great
contribution that adds up.

- Weak and Strong points

Strengths
	Use of 5G mmWave technology;
	High-precision localization applications;
	Active Neural-SLAM framework;
	EKF and trajectory optimization algorithm;
	…


Weakness
	Applicability? What is the real world that
would need to use a wwWave;
	Real-world tests with real robots!
	…

There are several issues identified by the reviewers that
have to be addressed and clarified. Please look at the
review comments to improve the paper. The authors are
encouraged to improve the paper and future work following
the reviewers' comments.



----------------------------------------
Comments on Video Attachment:

[None found]
Comments to author (Editor)
================================

- The article's main concept(s)
Multi-robot interaction and human-robot command and control
normally depend on wireless communications. Wireless
communications allow robots to exchange data while
exploring the environment. In cases where wireless
communication is systems implemented along the environment,
they can be used to localize the robots or the environment.
Wireless signal strengths can be used to identify the
distance and signal obstruction between robots, or even be
used as a way to do SLAM.
In this paper, the authors present the idea of using mmWave
and its directionality properties, so that the robot can
estimate the emitter location and then plan motion
trajectories based on belief-space dynamics.
Wireless communication does not contain the signal
direction information. New 5G networks use mmWave solutions
that have directional millimetre wave bands. 
The authors present the idea of robots that seek to
navigate towards a fixed mmWave emitter that it is in an
unknown position and estimate the source and create better
path planning under uncertainties. The work is based on the
work [8] and constrains the trajectory optimization
problem.
To evaluate the method the authors performed a series of
simulations based on the AI Habitat robotic simulator and
the Gibson map Springhill.
 
- Overall Comment
In overall, 
An interesting approach that uses new functionalities of 5G
wireless networks. Creates a solution for robot navigation
with the intent to search for a source of mmWave wireless
emitter.
The EKF creates an estimator to find the emitter location,
while a second step creates a trajectory optimization
algorithm aiming to minimize estimation uncertainty while
the robot is moving.
It is a follow-up from past work but is still a great
contribution that adds up.

- Weak and Strong points

Strengths
	Use of 5G mmWave technology;
	High-precision localization applications;
	Active Neural-SLAM framework;
	EKF and trajectory optimization algorithm;
	…


Weakness
	Applicability? What is the real world that
would need to use a wwWave;
	Real-world tests with real robots!
	…

There are several issues identified by the reviewers that
have to be addressed and clarified. Please look at the
review comments to improve the paper. The authors are
encouraged to improve the paper and future work following
the reviewers' comments.


----------------------------------------
Comments on Video Attachment:

[None found]

==> reviews/Review40677.txt <==
Reviewer 1 of ICRA 2023 submission 2798

Comments to the author
======================

This paper studies the problem of localizing a robot with
respect to a mmWave source. They consider the problem when
there is a direct line of sight as well as when there are
reflections. The authors propose an EKF to solve the
estimation problem and then pose the information
acquisition problem as a belief space planning problem on
the filtered covariance, and solve it using a constrained
iLQR problem. The algorithm is tested in extensive
simulations.

The paper presents a nice application of known techniques,
the EKF, belief space planning and iLQR, to the problem of
optimal mmWave localization. As such, the application has
structure that they exploit to come up with a more
efficient solution than would be possible otherwise. The
testing of the algorithm is also extensive in the simulated
environment and suggests that both the success rate and the
computational efficiency of the proposed approach is higher
than their own prior approach in ref. [7].

The drawback I see, which is mentioned by the authors, is
the case of multiple reflections. Albeit the authors do
have a filter for such a scenario, it is predicated on
knowing the sequence of reflections, which as they mention,
is not practical. However, it seems that this might in fact
be the dominant mode of observations especially if we are
operating in a cluttered indoor environment as the authors
seem to suggest. Thus, it is important that the authors
discuss how important and prevalent the multiple reflection
case is, and if so, how would one solve the problem, or
even if it is possible to solve such a problem without the
restrictive assumptions that they make regarding the
reflections?

In summary, I think there is sufficient novelty in the
mmWave localization application and the techniques
developed to solve it to warrant publication in ICRA.
However, the authors should possibly have a more detailed
discussion of the multiple reflection case in the final
version.

==> reviews/Review40775.txt <==
Reviewer 6 of ICRA 2023 submission 2798

Comments to the author
======================

This paper studies mobile robot navigation where the robot
needs to locate a mmWave wireless signal and navigate to
it. The paper proposes to solve this problem by iterating
the two procedures: an estimation step for state estimation
and a path planning step that plans accordingly to the
estimated states to navigate to the goal and reduce
estimation uncertainties. The paper is well and clearly
written, the method is sound and the experiments conducted
are also very interesting and quite relevant to the field.

The only concern I have is that since the proposed method
contains several moving parts, I wonder how robust it is
with varying problem sizes and difficulties. Fig.4 shows
that the planned trajectories vary greatly with different
reward shapings, and the performance of the algorithm is
also not stable across different scenarios, so it would be
great if the author could also study how sensitive is the
algorithm to those different parameter settings. In fig.6,
the difference between the compared algorithms is not
substantial in most cases, also all algorithms under
comparison are following quite similar pipelines and
setups, it probably would be more interesting and valuable
to compare to methods that are more different than the one
studied in this paper to really validate the specific
design choices made in this paper.

A minor point is that the legends in some figures are on
top of the actual plots and makes them a bit difficult to
tell.

==> reviews/Review47803.txt <==
Reviewer 12 of ICRA 2023 submission 2798

Comments to the author
======================

This paper addresses the problem of searching for mmWave
transmitter in a cluttered environment with unknown
obstacles.  The problem is formulated as trajectory
optimization in belief space while satisfying constraints
from obstacles.

On the plus side, this is an exceedingly technically
competent paper, that combines careful estimation in a
complex signal setting (due to reflections) and
sophisticated optimization for belief-space trajectory
optimization.  It incorporates a variety of sophisticated
methods, e.g. Neural-SLAM, the testing is thorough, and the
everything is carefully presented.

On the negative side, I really don't find the application
motivating.  Rescuing somebody with an mmWave transmitter
doesn't sound plausible to me.	Unfortunately, this is very
much an application paper, essentially all of the
innovation in the paper is tied to the details of this
application, in particular the complexity introduced by
reflected signals.  And, it relies on accurately being able
to classify the reflections.  If one is not interested in
this particular application, which would be the vast
majority of attendees at ICRA, it's hard to know what the
takeaway message would be.

I believe that the authors could reframe the paper in such
a way that some more general lessons could be framed while
still addressing the application they are interested in. 
This would make their work more relevant to a wider
audience.
